LAMOST J040901.83+329355.6 -- a new Galactic star with Wolf--Rayet characteristics on a post-AGB to CSPN transitional stage

The similarity in physical conditions in winds of low-mass post-asymptotic giant branch stars and evolved massive stars leads to the appearance of an interesting phenomenon of spectral mimicry. Due to that the discovery of every new star with Wolf--Rayet spectrum requires special study of its evolutionary status before it may be included in the list of Galactic Wolf--Rayet (WR) stars. A couple of years ago LAMOST J040901.83+323955.6 (hereafter J0409+3239) was selected as a WR star in LAMOST spectroscopic database by machine learning methods. In this work we investigated its evolutionary status. Analyzing the spatial location of J0409+3239, in the Galaxy and its position in the color-magnitude diagram we concluded what J0409+3239, is instead a low mass object with WR phenomenon. Its luminosity is $L*=1000 L_\odot$ and effective temperature $T_{\rm eff}$=40,000 K. Using new and archival photometric data we detected irregular variability on time scales from hours to tens of days with amplitude up to $\approx0.2$ mag. Comparison of the spectrum obtained in 2022 with the one from 2014 also shows an evidence of spectral variability. The absence of clearly detected circumstellar nebula does not allow to classify J0409+3239, as [WR], i.e. a central star of planetary nebula (CSPN). However, its position in Hertzsprung--Russell diagram suggests that J0409+3239, is a low mass star caught in rare transitional phase to CSPN. Estimation of J0409+3239, mass based on evolutionary tracks shows that it is less than $0.9~M_\odot$, and thus the age of the Galaxy is barely enough for the star to evolve to its current stage.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
